HDOT -- an Approach Towards Productive Programming of Hybrid Applications

MPI applications matter. However, with the advent of many-core processors, traditional MPI applications are challenged to achieve satisfactory performance. This is due to the inability of these applications to respond to load imbalances, to reduce serialization imposed by synchronous communication patterns, to overlap communication with computation and finally to deal with increasing memory overheads. The MPI specification provides asynchronous calls to mitigate some of these factors. However, application developers rarely make the effort to apply them efficiently. In this work, we present a methodology to develop hybrid applications called Hierarchical Domain Over-decomposition with Tasking (HDOT), that reduces programming effort by emphasizing the reuse of data partition schemes from process-level and applying them on task-level, allowing a top-down approach to express concurrency and allowing a natural coexistence between MPI and shared-memory programming models. Our integration of MPI and OmpSs-2 shows promising results in terms of programmability and performance measured on a set of applications.

==> coverLetter.txt <==
Dear Editor,

Please find enclosed our manuscript entitled "HDOT - an Approach Towards Productive Programming of Hybrid Applications" by J. Ciesko, P. J. Martínez-Ferrer, R. Peñacoba Veigas, X. Teruel and V. Beltran, which we would like to submit for publication in the special issue on exascale applications and software 2018 of the Journal of Parallel and Distributed Computing.

In this work, we present a methodology to develop hybrid applications called Hierarchical Domain Over-decomposition with Tasking (HDOT), that reduces programming effort by emphasizing the reuse of data partition schemes from process-level and applying them on task-level, allowing both a top-down approach to express concurrency and a natural coexistence between MPI and shared-memory programming models. Our implementation of MPI and OmpSs-2 as well as experiments with a set of benchmarks show promising results in terms of programmability and performance.

We claim that none of the material in the paper has been published or is under consideration for publication elsewhere. All authors have approved the manuscript and agree with its submission to the Journal of Parallel and Distributed Computing.

Thank you for your time and consideration. We are looking forward to hearing from you at your earliest convenience.

Faithfully,

Dr. Pedro José Martínez Ferrer

Barcelona Supercomputing Center (BSC)
C/ Jordi Girona 31, 08034 Barcelona, Spain
Telephone: +34 934 137 205
E-mail: pedro.martinez-ferrer@bsc.es

